Modular Deep Learning

Transfer learning has recently become the dominant paradigm of machine learning. Pre-trained models fine-tuned for downstream tasks achieve better performance with fewer labelled examples. Nonetheless, it remains unclear how to develop models that specialise towards multiple tasks without incurring negative interference and that generalise systematically to non-identically distributed tasks. Modular deep learning has emerged as a promising solution to these challenges. In this framework, units of computation are often implemented as autonomous parameter-efficient modules. Information is conditionally routed to a subset of modules and subsequently aggregated. These properties enable positive transfer and systematic generalisation by separating computation from routing and updating modules locally. We offer a survey of modular architectures, providing a unified view over several threads of research that evolved independently in the scientific literature. Moreover, we explore various additional purposes of modularity, including scaling language models, causal inference, programme induction, and planning in reinforcement learning. Finally, we report various concrete applications where modularity has been successfully deployed such as cross-lingual and cross-modal knowledge transfer. Related talks and projects to this survey, are available at https://www.modulardeeplearning.com/.

==> feedback_list.txt <==
Neil Houlsby - Jonas - sent
Andrea Gesmundo - Jonas - sent
Fernando Pereira - Jonas - sent
Srini Narayanan - Jonas - sent
Sebastian Riedel - Jonas - sent
Colin Raffel - Jonas - sent
Orhan Firat - Jonas - sent
Ankur Bapna - Jonas - sent
Jeff Dean
Alessandro Sordoni - Edo - sent
Siva Reddy - Edo - sent
Yoshua Bengio - Edo - sent
Anirudh Goyal - Edo - sent
Jonathan Pilault - Edo - sent
Jacob Andreas - ?
Jonathan Schwarz (DeepMind) - Sebastian - sent
Nando de Freitas (DeepMind) - Sebastian

